A Generalized Framework for Edge-preserving and Structure-preserving Image Smoothing

Image smoothing is a fundamental procedure in applications of both computer vision and graphics. The required smoothing properties can be different or even contradictive among different tasks. Nevertheless, the inherent smoothing nature of one smoothing operator is usually fixed and thus cannot meet the various requirements of different applications. In this paper, we first introduce the truncated Huber penalty function which shows strong flexibility under different parameter settings. A generalized framework is then proposed with the introduced truncated Huber penalty function. When combined with its strong flexibility, our framework is able to achieve diverse smoothing natures where contradictive smoothing behaviors can even be achieved. It can also yield the smoothing behavior that can seldom be achieved by previous methods, and superior performance is thus achieved in challenging cases. These together enable our framework capable of a range of applications and able to outperform the state-of-the-art approaches in several tasks, such as image detail enhancement, clip-art compression artifacts removal, guided depth map restoration, image texture removal, etc. In addition, an efficient numerical solution is provided and its convergence is theoretically guaranteed even the optimization framework is non-convex and non-smooth. A simple yet effective approach is further proposed to reduce the computational cost of our method while maintaining its performance. The effectiveness and superior performance of our approach are validated through comprehensive experiments in a range of applications. Our code is available at https://github.com/wliusjtu/Generalized-Smoothing-Framework.

==> Figures/FigBio/Bios.txt <==
Yinjie Lei received his M.S. degree from Sichuan University (SCU), China, with the area of Image Processing in 2009, and the Ph.D. degree in Computer Vision from University of Western Australia (UWA), Australia in 2013. He is currently an associate professor with the college of Electronics and Information Engineering at SCU. He serves as the vice dean of the College of Electronics and Information Engineering at SCU since 2017. His research interests mainly include deep learning, 3D biometrics, object recognition and semantic segmentation.


\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{huangxl.jpg}}]{Xiaolin Huang}
(S'10-M'12-SM'18) received the B.S. degree in control science and engineering, and the B.S. degree in applied mathematics from Xi'an Jiaotong University, Xi'an, China in 2006. In 2012, he received the Ph.D. degree in control science and engineering from Tsinghua University, Beijing, China. From 2012 to 2015, he worked as a postdoctoral researcher in ESAT-STADIUS, KU Leuven, Leuven, Belgium. After that he was selected as an Alexander von Humboldt Fellow and working in Pattern Recognition Lab, the Friedrich-Alexander-Universit\"{a}t Erlangen-N\"{u}rnberg, Erlangen, Germany. From 2016, he has been an Associate Professor at Institute of Image Processing and Pattern Recognition, Shanghai Jiao Tong University, Shanghai, China. In 2017, he was awarded by "1000-Talent Plan" (Young Program). His current research areas include machine learning and optimization, especially for robustness and sparsity of both kernel learning and deep neural networks.

Pingping Zhang received his B.E. degree in mathematics and applied mathematics, Henan Normal University (HNU), Xinxiang, China, in 2012. He is currently a Ph.D. candidate in the School of Information and Communication Engineering, Dalian University of Technology (DUT), Dalian, China. His research interests are in deep learning, saliency detection, object tracking and semantic segmentation.


Jie Yang received his PhD from the Department of Computer Science, Hamburg University, Germany, in 1994. Currently, he is a professor at the Institute of Image Processing and Pattern Recognition, Shanghai Jiao Tong University, China. He has led
many research projects (e.g.,National Science Foundation, 863 National High Tech. Plan), had one book published in Germany, and authored more than 200 journal papers. His major research interests are object detection and recognition, data fusion and data mining, and medical image processing

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{Figures/FigBio/WeiLiu.jpg}}]{Wei Liu}
received the B.S. degree in control science and engineering from Xi'an Jiaotong University, Xi'an, China in 2012.  He received the Ph.D. degree in control science and engineering from Shanghai Jiao Tong University, Shanghai, China in 2019. He has been working as a postdoctoral researcher in The University of Adelaide, SA, Australia since 2019. His current research areas include low-level computer vision and graphics, especially in the field of image filtering.
\end{IEEEbiography}
